HETDEX Public Source Catalog 1 -- Stacking 50K Lyman Alpha Emitters

We describe the ensemble properties of the $1.9 < z < 3.5$ Lyman Alpha Emitters (LAEs) found in the HETDEX survey's first public data release, HETDEX Public Source Catalog 1 (Mentuch Cooper et al. 2023). Stacking the low-resolution ($R \sim$ 800) spectra greatly increases the signal-to-noise ratio, revealing spectral features otherwise hidden by noise, and we show that the stacked spectrum is representative of an average member of the set. The flux limited, Ly$\alpha$ signal-to-noise ratio restricted stack of 50K HETDEX LAEs shows the ensemble biweight ``average" $z \sim 2.6$ LAE to be a blue (UV continuum slope $\sim -2.4$ and E(B-V) $< 0.1$), moderately bright (M$_{\text{UV}} \sim -19.7$) star forming galaxy with strong Ly$\alpha$ emission (log $L_{Ly\alpha}$ $\sim$ 42.8 and $W_{\lambda}$(Ly$\alpha$) $\sim$ 114\AA), and potentially significant leakage of ionizing radiation. The restframe UV light is dominated by a young, metal poor stellar population with an average age 5-15 Myr and metallicity of 0.2-0.3 Z$_{\odot}$.

==> data/hpsc1_background_residual.txt <==
# HETDEX Public Source Catalog-1 Background
# wavelengths in Angstroms (as in air and in vacuum)
# flux is integrated flux in 2-Angstrom wide wavelength bins as erg/s/cm2/2Angstrom e-17
# err is biweight scale/sqrt(n), std is the standard deviation
# air     vac       flux     err      std
3470.0000 3471.0482 0.036441 0.001221 0.540297
3472.0000 3473.0488 0.036451 0.001221 0.540277
3474.0000 3475.0493 0.036405 0.001221 0.540289
3476.0000 3477.0499 0.036314 0.001224 0.541471
3478.0000 3479.0504 0.036391 0.001227 0.542898
3480.0000 3481.0509 0.036472 0.001233 0.545459
3482.0000 3483.0515 0.036050 0.001242 0.549746
3484.0000 3485.0520 0.036053 0.001257 0.556342
3486.0000 3487.0526 0.036108 0.001283 0.567700
3488.0000 3489.0531 0.036046 0.001322 0.585269
3490.0000 3491.0536 0.032315 0.001375 0.609024
3492.0000 3493.0542 0.032883 0.001460 0.646517
3494.0000 3495.0547 0.034830 0.001573 0.696692
3496.0000 3497.0553 0.032329 0.001696 0.751448
3498.0000 3499.0558 0.028893 0.001854 0.820982
3500.0000 3501.0564 0.032504 0.002020 0.894654
3502.0000 3503.0569 0.020480 0.002154 0.953983
3504.0000 3505.0575 0.028327 0.002230 0.987325
3506.0000 3507.0580 0.027885 0.002324 1.028606
3508.0000 3509.0585 0.031135 0.002398 1.061695
3510.0000 3511.0591 0.020984 0.002460 1.089062
3512.0000 3513.0596 0.023767 0.002415 1.068906
3514.0000 3515.0602 0.022397 0.002407 1.065249
3516.0000 3517.0607 0.032676 0.002425 1.073289
3518.0000 3519.0613 0.021699 0.002416 1.069446
3520.0000 3521.0618 0.022808 0.002380 1.053418
3522.0000 3523.0623 0.024398 0.002322 1.027996
3524.0000 3525.0629 0.023642 0.002283 1.010296
3526.0000 3527.0634 0.027523 0.002285 1.011522
3528.0000 3529.0640 0.023001 0.002317 1.025342
3530.0000 3531.0645 0.016635 0.002327 1.030102
3532.0000 3533.0651 0.028892 0.002333 1.032502
3534.0000 3535.0656 0.025718 0.002312 1.023725
3536.0000 3537.0661 0.030601 0.002377 1.052185
3538.0000 3539.0667 0.028910 0.002563 1.134312
3540.0000 3541.0672 0.022900 0.002825 1.250688
3542.0000 3543.0678 0.013190 0.002992 1.324501
3544.0000 3545.0683 0.009910 0.003037 1.344149
3546.0000 3547.0689 0.003692 0.002976 1.317098
3548.0000 3549.0694 0.025295 0.002872 1.271455
3550.0000 3551.0700 0.022504 0.002817 1.247056
3552.0000 3553.0705 0.028359 0.002812 1.244631
3554.0000 3555.0710 0.023196 0.002795 1.237229
3556.0000 3557.0716 0.019183 0.002736 1.210828
3558.0000 3559.0721 0.019107 0.002659 1.176940
3560.0000 3561.0727 0.017474 0.002556 1.131379
3562.0000 3563.0732 0.014675 0.002484 1.099240
3564.0000 3565.0738 0.021726 0.002343 1.036917
3566.0000 3567.0743 0.013987 0.002287 1.012493
3568.0000 3569.0749 0.020643 0.002160 0.956139
3570.0000 3571.0754 0.022621 0.002141 0.947843
3572.0000 3573.0759 0.021593 0.002068 0.915046
3574.0000 3575.0765 0.019465 0.002074 0.918068
3576.0000 3577.0770 0.020561 0.002046 0.905649
3578.0000 3579.0776 0.015649 0.001980 0.876501
3580.0000 3581.0781 0.018951 0.001895 0.838546
3582.0000 3583.0787 0.020419 0.001858 0.822165
3584.0000 3585.0792 0.019158 0.001810 0.801164
3586.0000 3587.0798 0.027349 0.001781 0.788105
3588.0000 3589.0803 0.026740 0.001767 0.782313
3590.0000 3591.0809 0.022839 0.001820 0.805370
3592.0000 3593.0814 0.018419 0.001818 0.804721
3594.0000 3595.0819 0.015522 0.001827 0.808634
3596.0000 3597.0825 0.017199 0.001797 0.795349
3598.0000 3599.0830 0.021203 0.001796 0.794881
3600.0000 3601.0836 0.016843 0.001758 0.778121
3602.0000 3603.0841 0.012983 0.001724 0.763116
3604.0000 3605.0847 0.014876 0.001682 0.744552
3606.0000 3607.0852 0.017768 0.001659 0.734513
3608.0000 3609.0858 0.017947 0.001622 0.717841
3610.0000 3611.0863 0.020840 0.001619 0.716687
3612.0000 3613.0868 0.019870 0.001653 0.731683
3614.0000 3615.0874 0.012616 0.001793 0.793409
3616.0000 3617.0879 0.006250 0.001847 0.817697
3618.0000 3619.0885 0.007402 0.001860 0.823117
3620.0000 3621.0890 0.011951 0.001824 0.807491
3622.0000 3623.0896 0.013101 0.001811 0.801602
3624.0000 3625.0901 0.012691 0.001802 0.797668
3626.0000 3627.0907 0.014737 0.001785 0.790227
3628.0000 3629.0912 0.014545 0.001804 0.798723
3630.0000 3631.0918 0.015009 0.001814 0.803074
3632.0000 3633.0923 0.014130 0.001835 0.812112
3634.0000 3635.0929 0.007453 0.001862 0.824241
3636.0000 3637.0934 0.001011 0.001874 0.829543
3638.0000 3639.0939 0.007147 0.001842 0.815359
3640.0000 3641.0945 0.011959 0.001812 0.801830
3642.0000 3643.0950 0.007942 0.001760 0.779335
3644.0000 3645.0956 0.008430 0.001721 0.761615
3646.0000 3647.0961 0.014237 0.001662 0.735803
3648.0000 3649.0967 0.006490 0.001660 0.734467
3650.0000 3651.0972 0.006467 0.001648 0.729619
3652.0000 3653.0978 0.006490 0.001653 0.731859
3654.0000 3655.0983 0.006048 0.001623 0.718336
3656.0000 3657.0989 0.010142 0.001616 0.715473
3658.0000 3659.0994 0.009953 0.001626 0.719743
3660.0000 3661.1000 0.008844 0.001643 0.727138
3662.0000 3663.1005 0.007698 0.001625 0.719219
3664.0000 3665.1010 0.007508 0.001591 0.704079
3666.0000 3667.1016 0.005523 0.001543 0.683190
3668.0000 3669.1021 0.012425 0.001486 0.657867
3670.0000 3671.1027 0.010003 0.001460 0.646218
3672.0000 3673.1032 0.004534 0.001439 0.637220
3674.0000 3675.1038 0.005465 0.001436 0.635698
3676.0000 3677.1043 0.006124 0.001398 0.618732
3678.0000 3679.1049 0.010079 0.001364 0.603599
3680.0000 3681.1054 0.010945 0.001327 0.587349
3682.0000 3683.1060 0.009111 0.001325 0.586540
3684.0000 3685.1065 0.006890 0.001329 0.588193
3686.0000 3687.1071 0.008450 0.001316 0.582492
3688.0000 3689.1076 0.007539 0.001308 0.578794
3690.0000 3691.1082 0.007410 0.001335 0.590756
3692.0000 3693.1087 0.002860 0.001338 0.592406
3694.0000 3695.1092 0.011188 0.001341 0.593391
3696.0000 3697.1098 0.014578 0.001377 0.609585
3698.0000 3699.1103 0.003280 0.001472 0.651659
3700.0000 3701.1109 -0.002249 0.001526 0.675372
3702.0000 3703.1114 -0.002636 0.001523 0.674255
3704.0000 3705.1120 0.004114 0.001466 0.648881
3706.0000 3707.1125 0.005196 0.001421 0.628993
3708.0000 3709.1131 0.006307 0.001395 0.617539
3710.0000 3711.1136 0.006409 0.001388 0.614182
3712.0000 3713.1142 0.003652 0.001394 0.617091
3714.0000 3715.1147 0.003242 0.001374 0.608196
3716.0000 3717.1153 0.001571 0.001347 0.596022
3718.0000 3719.1158 0.002132 0.001275 0.564415
3720.0000 3721.1164 0.006084 0.001224 0.541837
3722.0000 3723.1169 0.012690 0.001213 0.536786
3724.0000 3725.1175 0.007910 0.001275 0.564520
3726.0000 3727.1180 0.006268 0.001313 0.581265
3728.0000 3729.1185 0.005117 0.001337 0.591878
3730.0000 3731.1191 0.003199 0.001371 0.606823
3732.0000 3733.1196 0.002410 0.001402 0.620323
3734.0000 3735.1202 0.006341 0.001380 0.610891
3736.0000 3737.1207 0.008768 0.001382 0.611632
3738.0000 3739.1213 0.007756 0.001463 0.647797
3740.0000 3741.1218 -0.004371 0.001507 0.666874
3742.0000 3743.1224 -0.006657 0.001469 0.650259
3744.0000 3745.1229 0.003300 0.001393 0.616575
3746.0000 3747.1235 0.007128 0.001320 0.584033
3748.0000 3749.1240 0.006448 0.001271 0.562689
3750.0000 3751.1246 0.006022 0.001277 0.565192
3752.0000 3753.1251 0.004401 0.001295 0.573423
3754.0000 3755.1257 -0.003098 0.001320 0.584464
3756.0000 3757.1262 -0.000429 0.001265 0.560053
3758.0000 3759.1268 0.003316 0.001231 0.544906
3760.0000 3761.1273 0.003884 0.001175 0.520253
3762.0000 3763.1279 0.004287 0.001186 0.524982
3764.0000 3765.1284 0.004600 0.001159 0.512840
3766.0000 3767.1290 0.006960 0.001133 0.501593
3768.0000 3769.1295 0.008564 0.001127 0.498909
3770.0000 3771.1301 0.006138 0.001151 0.509595
3772.0000 3773.1306 0.000701 0.001195 0.528951
3774.0000 3775.1312 0.002158 0.001211 0.536090
3776.0000 3777.1317 -0.000878 0.001197 0.529593
3778.0000 3779.1322 0.000070 0.001182 0.523392
3780.0000 3781.1328 0.003427 0.001170 0.517841
3782.0000 3783.1333 0.004911 0.001173 0.519321
3784.0000 3785.1339 0.000400 0.001158 0.512676
3786.0000 3787.1344 0.001695 0.001134 0.501946
3788.0000 3789.1350 0.005008 0.001113 0.492598
3790.0000 3791.1355 0.001452 0.001145 0.506909
3792.0000 3793.1361 0.002364 0.001154 0.510633
3794.0000 3795.1366 0.000946 0.001152 0.509723
3796.0000 3797.1372 0.003914 0.001096 0.485001
3798.0000 3799.1377 0.003376 0.001073 0.474849
3800.0000 3801.1383 0.006663 0.001068 0.473009
3802.0000 3803.1388 -0.000728 0.001096 0.485261
3804.0000 3805.1394 -0.001646 0.001086 0.480855
3806.0000 3807.1399 0.001219 0.001070 0.473579
3808.0000 3809.1405 0.002666 0.001060 0.469095
3810.0000 3811.1410 0.002258 0.001089 0.482058
3812.0000 3813.1416 -0.001593 0.001120 0.495694
3814.0000 3815.1421 -0.001586 0.001117 0.494410
3816.0000 3817.1427 -0.003363 0.001136 0.502663
3818.0000 3819.1432 0.000420 0.001104 0.488558
3820.0000 3821.1438 0.001700 0.001103 0.488126
3822.0000 3823.1443 0.000726 0.001069 0.473003
3824.0000 3825.1449 0.001415 0.001061 0.469540
3826.0000 3827.1454 0.004828 0.001080 0.478055
3828.0000 3829.1460 -0.001042 0.001162 0.514190
3830.0000 3831.1465 -0.003370 0.001233 0.545738
3832.0000 3833.1471 -0.003916 0.001230 0.544333
3834.0000 3835.1476 -0.000053 0.001188 0.525852
3836.0000 3837.1482 0.000126 0.001141 0.504998
3838.0000 3839.1487 0.003241 0.001094 0.484223
3840.0000 3841.1493 0.004294 0.001080 0.477959
3842.0000 3843.1498 -0.001534 0.001101 0.487460
3844.0000 3845.1504 -0.003158 0.001112 0.492333
3846.0000 3847.1509 -0.002878 0.001099 0.486440
3848.0000 3849.1515 -0.000024 0.001069 0.473046
3850.0000 3851.1520 0.001347 0.001050 0.464857
3852.0000 3853.1526 0.000607 0.001032 0.456845
3854.0000 3855.1531 -0.001986 0.001022 0.452596
3856.0000 3857.1537 -0.000651 0.000995 0.440512
3858.0000 3859.1542 0.001319 0.000950 0.420401
3860.0000 3861.1548 0.002575 0.000956 0.423120
3862.0000 3863.1553 -0.000665 0.000974 0.431115
3864.0000 3865.1559 -0.004240 0.000996 0.440816
3866.0000 3867.1564 -0.004300 0.000973 0.430763
3868.0000 3869.1570 -0.001577 0.000944 0.417811
3870.0000 3871.1575 0.001400 0.000910 0.402729
3872.0000 3873.1581 0.003390 0.000909 0.402504
3874.0000 3875.1586 -0.002226 0.000941 0.416413
3876.0000 3877.1592 -0.002429 0.000947 0.419141
3878.0000 3879.1597 -0.003549 0.000928 0.410646
3880.0000 3881.1603 0.000246 0.000884 0.391290
3882.0000 3883.1608 0.001886 0.000899 0.398027
3884.0000 3885.1614 0.000771 0.000876 0.387767
3886.0000 3887.1619 0.002821 0.000873 0.386293
3888.0000 3889.1625 0.001312 0.000853 0.377472
3890.0000 3891.1630 0.000266 0.000879 0.388914
3892.0000 3893.1636 -0.000563 0.000894 0.395961
3894.0000 3895.1641 -0.002995 0.000905 0.400720
3896.0000 3897.1647 -0.000676 0.000915 0.405209
3898.0000 3899.1652 0.002033 0.000922 0.407977
3900.0000 3901.1658 0.000370 0.000942 0.416845
3902.0000 3903.1663 -0.000658 0.000963 0.426530
3904.0000 3905.1669 -0.001378 0.000999 0.442317
3906.0000 3907.1674 -0.004119 0.001055 0.467099
3908.0000 3909.1680 -0.005308 0.001081 0.478341
3910.0000 3911.1685 -0.007032 0.001095 0.484546
3912.0000 3913.1691 -0.005037 0.001075 0.475746
3914.0000 3915.1696 -0.003301 0.001047 0.463439
3916.0000 3917.1702 -0.002806 0.001011 0.447279
3918.0000 3919.1707 0.000517 0.000966 0.427617
3920.0000 3921.1713 -0.000224 0.000928 0.410838
3922.0000 3923.1718 -0.000273 0.000903 0.399583
3924.0000 3925.1724 0.002280 0.000891 0.394564
3926.0000 3927.1729 -0.002207 0.000876 0.387904
3928.0000 3929.1735 -0.000544 0.000847 0.375026
3930.0000 3931.1740 0.002064 0.000825 0.365341
3932.0000 3933.1746 0.001610 0.000797 0.352956
3934.0000 3935.1751 0.004721 0.000787 0.348106
3936.0000 3937.1757 0.004572 0.000811 0.358845
3938.0000 3939.1762 0.002906 0.000884 0.391236
3940.0000 3941.1768 -0.003889 0.000937 0.414839
3942.0000 3943.1773 -0.004078 0.000950 0.420585
3944.0000 3945.1779 -0.002901 0.000957 0.423783
3946.0000 3947.1784 -0.001666 0.000938 0.415060
3948.0000 3949.1790 -0.000983 0.000939 0.415414
3950.0000 3951.1795 -0.004165 0.000914 0.404703
3952.0000 3953.1801 -0.001956 0.000911 0.403157
3954.0000 3955.1806 -0.001793 0.000891 0.394342
3956.0000 3957.1812 -0.000984 0.000884 0.391410
3958.0000 3959.1817 -0.001475 0.000880 0.389460
3960.0000 3961.1823 -0.001440 0.000859 0.380003
3962.0000 3963.1828 -0.002343 0.000832 0.368421
3964.0000 3965.1834 -0.001216 0.000788 0.348861
3966.0000 3967.1839 0.001260 0.000753 0.333359
3968.0000 3969.1845 0.002392 0.000717 0.317542
3970.0000 3971.1850 0.002790 0.000737 0.326159
3972.0000 3973.1856 0.001883 0.000794 0.351435
3974.0000 3975.1861 -0.002072 0.000844 0.373430
3976.0000 3977.1867 -0.003702 0.000873 0.386244
3978.0000 3979.1872 -0.005564 0.000891 0.394508
3980.0000 3981.1878 -0.004232 0.000890 0.394060
3982.0000 3983.1883 -0.003437 0.000885 0.391481
3984.0000 3985.1889 -0.002676 0.000868 0.384212
3986.0000 3987.1894 -0.003814 0.000868 0.384412
3988.0000 3989.1900 -0.004138 0.000870 0.384986
3990.0000 3991.1906 -0.001487 0.000873 0.386389
3992.0000 3993.1911 -0.003472 0.000864 0.382663
3994.0000 3995.1917 -0.000391 0.000856 0.378785
3996.0000 3997.1922 -0.002502 0.000851 0.376674
3998.0000 3999.1928 -0.001582 0.000860 0.380728
4000.0000 4001.1933 -0.002438 0.000867 0.383799
4002.0000 4003.1939 -0.003623 0.000873 0.386433
4004.0000 4005.1944 -0.002415 0.000856 0.378791
4006.0000 4007.1950 -0.000787 0.000885 0.391614
4008.0000 4009.1955 -0.004968 0.000911 0.403297
4010.0000 4011.1961 -0.007764 0.000937 0.414809
4012.0000 4013.1966 -0.004582 0.000930 0.411425
4014.0000 4015.1972 -0.006295 0.000915 0.404958
4016.0000 4017.1977 -0.002850 0.000900 0.398287
4018.0000 4019.1983 -0.001172 0.000907 0.401309
4020.0000 4021.1988 -0.006775 0.000912 0.403493
4022.0000 4023.1994 -0.007372 0.000911 0.403093
4024.0000 4025.1999 -0.003618 0.000892 0.394960
4026.0000 4027.2005 -0.002250 0.000889 0.393577
4028.0000 4029.2010 -0.005343 0.000876 0.387660
4030.0000 4031.2016 -0.003012 0.000855 0.378622
4032.0000 4033.2021 -0.002432 0.000833 0.368766
4034.0000 4035.2027 -0.000357 0.000841 0.372358
4036.0000 4037.2032 -0.002273 0.000859 0.380369
4038.0000 4039.2038 -0.002681 0.000878 0.388472
4040.0000 4041.2043 -0.004830 0.000903 0.399661
4042.0000 4043.2049 -0.006703 0.000924 0.408849
4044.0000 4045.2055 -0.006336 0.000945 0.418326
4046.0000 4047.2060 -0.004957 0.000963 0.426377
4048.0000 4049.2066 -0.007009 0.000966 0.427802
4050.0000 4051.2071 -0.007598 0.000936 0.414237
4052.0000 4053.2077 -0.004036 0.000890 0.393768
4054.0000 4055.2082 -0.001992 0.000862 0.381645
4056.0000 4057.2088 -0.001998 0.000848 0.375366
4058.0000 4059.2093 -0.001288 0.000862 0.381390
4060.0000 4061.2099 -0.000994 0.000876 0.387932
4062.0000 4063.2104 -0.003056 0.000898 0.397602
4064.0000 4065.2110 -0.004555 0.000909 0.402517
4066.0000 4067.2115 -0.006237 0.000917 0.405701
4068.0000 4069.2121 -0.009023 0.000919 0.406894
4070.0000 4071.2126 -0.002864 0.000886 0.392017
4072.0000 4073.2132 -0.002700 0.000875 0.387075
4074.0000 4075.2137 -0.002283 0.000875 0.387455
4076.0000 4077.2143 -0.004354 0.000883 0.390892
4078.0000 4079.2148 -0.004817 0.000885 0.391777
4080.0000 4081.2154 -0.004583 0.000887 0.392651
4082.0000 4083.2159 -0.004990 0.000879 0.388991
4084.0000 4085.2165 -0.006279 0.000860 0.380887
4086.0000 4087.2171 -0.002452 0.000853 0.377694
4088.0000 4089.2176 -0.002188 0.000851 0.376774
4090.0000 4091.2182 -0.002759 0.000836 0.369951
4092.0000 4093.2187 -0.005858 0.000823 0.364137
4094.0000 4095.2193 -0.004499 0.000810 0.358405
4096.0000 4097.2198 -0.004960 0.000806 0.356599
4098.0000 4099.2204 -0.004907 0.000794 0.351323
4100.0000 4101.2209 -0.002929 0.000773 0.342037
4102.0000 4103.2215 -0.002150 0.000758 0.335373
4104.0000 4105.2220 -0.000966 0.000761 0.336682
4106.0000 4107.2226 -0.003621 0.000779 0.344914
4108.0000 4109.2231 -0.006027 0.000787 0.348172
4110.0000 4111.2237 -0.003677 0.000780 0.345210
4112.0000 4113.2242 -0.002290 0.000781 0.345662
4114.0000 4115.2248 -0.004605 0.000788 0.348812
4116.0000 4117.2253 -0.004121 0.000783 0.346780
4118.0000 4119.2259 -0.001961 0.000779 0.344913
4120.0000 4121.2265 -0.002624 0.000781 0.345689
4122.0000 4123.2270 -0.002812 0.000800 0.354233
4124.0000 4125.2276 -0.004494 0.000809 0.357915
4126.0000 4127.2281 -0.002745 0.000811 0.358923
4128.0000 4129.2287 -0.004740 0.000808 0.357447
4130.0000 4131.2292 -0.006597 0.000801 0.354553
4132.0000 4133.2298 -0.003268 0.000799 0.353543
4134.0000 4135.2303 -0.003674 0.000808 0.357460
4136.0000 4137.2309 -0.006476 0.000816 0.361351
4138.0000 4139.2314 -0.005013 0.000819 0.362666
4140.0000 4141.2320 -0.004275 0.000799 0.353632
4142.0000 4143.2325 -0.002927 0.000769 0.340461
4144.0000 4145.2331 -0.003167 0.000764 0.338033
4146.0000 4147.2336 -0.003054 0.000769 0.340288
4148.0000 4149.2342 -0.002073 0.000765 0.338543
4150.0000 4151.2348 -0.002694 0.000762 0.337200
4152.0000 4153.2353 -0.004188 0.000777 0.343824
4154.0000 4155.2359 -0.004778 0.000803 0.355392
4156.0000 4157.2364 -0.005022 0.000814 0.360241
4158.0000 4159.2370 -0.005402 0.000820 0.362738
4160.0000 4161.2375 -0.005580 0.000827 0.365910
4162.0000 4163.2381 -0.004494 0.000848 0.375365
4164.0000 4165.2386 -0.008602 0.000864 0.382547
4166.0000 4167.2392 -0.010517 0.000875 0.387050
4168.0000 4169.2397 -0.006310 0.000872 0.386099
4170.0000 4171.2403 -0.005551 0.000854 0.378006
4172.0000 4173.2408 -0.005853 0.000837 0.370574
4174.0000 4175.2414 -0.003775 0.000814 0.360390
4176.0000 4177.2420 -0.003972 0.000814 0.360353
4178.0000 4179.2425 -0.004157 0.000809 0.358284
4180.0000 4181.2431 -0.005091 0.000793 0.350889
4182.0000 4183.2436 -0.004248 0.000783 0.346563
4184.0000 4185.2442 -0.001887 0.000767 0.339623
4186.0000 4187.2447 -0.005264 0.000756 0.334374
4188.0000 4189.2453 -0.003529 0.000756 0.334454
4190.0000 4191.2458 -0.004516 0.000755 0.334377
4192.0000 4193.2464 -0.004577 0.000766 0.339211
4194.0000 4195.2469 -0.004669 0.000752 0.332670
4196.0000 4197.2475 -0.002212 0.000731 0.323458
4198.0000 4199.2480 -0.001552 0.000719 0.318234
4200.0000 4201.2486 -0.001628 0.000711 0.314729
4202.0000 4203.2492 -0.002701 0.000719 0.318350
4204.0000 4205.2497 -0.004185 0.000724 0.320431
4206.0000 4207.2503 -0.003860 0.000744 0.329340
4208.0000 4209.2508 -0.004541 0.000747 0.330757
4210.0000 4211.2514 -0.004371 0.000740 0.327723
4212.0000 4213.2519 -0.003524 0.000730 0.323060
4214.0000 4215.2525 -0.003146 0.000725 0.321004
4216.0000 4217.2530 -0.003590 0.000717 0.317179
4218.0000 4219.2536 -0.004178 0.000716 0.316855
4220.0000 4221.2541 -0.003603 0.000717 0.317186
4222.0000 4223.2547 -0.004514 0.000716 0.317005
4224.0000 4225.2553 -0.002621 0.000693 0.306541
4226.0000 4227.2558 -0.000910 0.000676 0.299109
4228.0000 4229.2564 -0.001465 0.000685 0.303316
4230.0000 4231.2569 -0.001666 0.000709 0.313651
4232.0000 4233.2575 -0.004316 0.000712 0.315073
4234.0000 4235.2580 -0.004219 0.000702 0.310681
4236.0000 4237.2586 -0.002644 0.000699 0.309336
4238.0000 4239.2591 -0.001459 0.000692 0.306241
4240.0000 4241.2597 -0.000018 0.000692 0.306264
4242.0000 4243.2602 -0.002909 0.000694 0.307358
4244.0000 4245.2608 -0.006166 0.000726 0.321141
4246.0000 4247.2614 -0.005746 0.000742 0.328591
4248.0000 4249.2619 -0.003097 0.000738 0.326736
4250.0000 4251.2625 -0.002944 0.000736 0.326015
4252.0000 4253.2630 -0.002616 0.000720 0.318508
4254.0000 4255.2636 -0.003482 0.000725 0.320734
4256.0000 4257.2641 -0.004148 0.000723 0.320068
4258.0000 4259.2647 -0.003064 0.000710 0.314191
4260.0000 4261.2652 -0.004337 0.000700 0.309691
4262.0000 4263.2658 -0.003211 0.000696 0.308135
4264.0000 4265.2663 -0.003470 0.000717 0.317158
4266.0000 4267.2669 -0.003455 0.000717 0.317357
4268.0000 4269.2675 -0.003743 0.000714 0.316055
4270.0000 4271.2680 -0.004116 0.000693 0.306616
4272.0000 4273.2686 -0.001520 0.000685 0.303144
4274.0000 4275.2691 -0.003208 0.000686 0.303656
4276.0000 4277.2697 -0.003202 0.000708 0.313532
4278.0000 4279.2702 -0.002128 0.000704 0.311467
4280.0000 4281.2708 -0.004312 0.000699 0.309244
4282.0000 4283.2713 -0.003282 0.000694 0.307350
4284.0000 4285.2719 -0.003650 0.000690 0.305419
4286.0000 4287.2725 -0.004826 0.000687 0.304022
4288.0000 4289.2730 -0.000420 0.000664 0.293843
4290.0000 4291.2736 -0.000856 0.000674 0.298361
4292.0000 4293.2741 -0.003006 0.000679 0.300651
4294.0000 4295.2747 -0.005386 0.000696 0.308071
4296.0000 4297.2752 -0.006160 0.000687 0.304044
4298.0000 4299.2758 -0.004292 0.000663 0.293549
4300.0000 4301.2763 -0.002359 0.000649 0.287214
4302.0000 4303.2769 -0.002427 0.000639 0.282695
4304.0000 4305.2774 -0.003005 0.000645 0.285530
4306.0000 4307.2780 -0.005015 0.000653 0.289086
4308.0000 4309.2786 -0.002935 0.000657 0.290714
4310.0000 4311.2791 -0.001998 0.000665 0.294359
4312.0000 4313.2797 -0.003182 0.000692 0.306281
4314.0000 4315.2802 -0.007677 0.000721 0.319327
4316.0000 4317.2808 -0.006685 0.000737 0.326001
4318.0000 4319.2813 -0.004489 0.000737 0.325987
4320.0000 4321.2819 -0.003468 0.000725 0.321110
4322.0000 4323.2824 -0.002872 0.000697 0.308453
4324.0000 4325.2830 -0.002064 0.000664 0.293834
4326.0000 4327.2836 -0.002446 0.000661 0.292661
4328.0000 4329.2841 -0.002991 0.000674 0.298342
4330.0000 4331.2847 -0.006080 0.000679 0.300392
4332.0000 4333.2852 -0.002835 0.000675 0.298620
4334.0000 4335.2858 -0.005029 0.000676 0.299179
4336.0000 4337.2863 -0.004175 0.000669 0.296050
4338.0000 4339.2869 -0.002703 0.000648 0.286741
4340.0000 4341.2874 -0.000821 0.000639 0.282984
4342.0000 4343.2880 -0.003011 0.000652 0.288407
4344.0000 4345.2886 -0.004320 0.000673 0.297718
4346.0000 4347.2891 -0.003478 0.000683 0.302345
4348.0000 4349.2897 -0.002746 0.000694 0.307311
4350.0000 4351.2902 -0.003987 0.000677 0.299603
4352.0000 4353.2908 -0.001973 0.000667 0.295389
4354.0000 4355.2913 -0.004757 0.000678 0.299936
4356.0000 4357.2919 -0.004034 0.000765 0.338735
4358.0000 4359.2924 -0.007736 0.000811 0.358969
4360.0000 4361.2930 -0.004001 0.000819 0.362474
4362.0000 4363.2936 -0.004799 0.000756 0.334550
4364.0000 4365.2941 -0.002150 0.000705 0.311959
4366.0000 4367.2947 -0.002791 0.000681 0.301467
4368.0000 4369.2952 -0.004091 0.000677 0.299478
4370.0000 4371.2958 -0.003033 0.000674 0.298339
4372.0000 4373.2963 -0.005095 0.000676 0.298986
4374.0000 4375.2969 -0.002121 0.000681 0.301466
4376.0000 4377.2975 -0.003902 0.000693 0.306796
4378.0000 4379.2980 -0.003671 0.000696 0.307943
4380.0000 4381.2986 -0.005473 0.000691 0.305733
4382.0000 4383.2991 -0.003993 0.000661 0.292730
4384.0000 4385.2997 -0.001032 0.000647 0.286519
4386.0000 4387.3002 -0.001882 0.000649 0.287281
4388.0000 4389.3008 -0.005681 0.000663 0.293426
4390.0000 4391.3013 -0.006591 0.000661 0.292772
4392.0000 4393.3019 -0.004708 0.000666 0.294645
4394.0000 4395.3025 -0.005531 0.000666 0.294713
4396.0000 4397.3030 -0.003098 0.000673 0.297748
4398.0000 4399.3036 -0.002318 0.000679 0.300482
4400.0000 4401.3041 -0.005950 0.000694 0.307136
4402.0000 4403.3047 -0.006638 0.000703 0.311179
4404.0000 4405.3052 -0.006188 0.000715 0.316563
4406.0000 4407.3058 -0.006253 0.000726 0.321396
4408.0000 4409.3063 -0.003632 0.000735 0.325471
4410.0000 4411.3069 -0.004121 0.000745 0.329852
4412.0000 4413.3075 -0.007479 0.000750 0.332034
4414.0000 4415.3080 -0.006007 0.000743 0.328983
4416.0000 4417.3086 -0.005584 0.000736 0.325713
4418.0000 4419.3091 -0.005774 0.000739 0.326994
4420.0000 4421.3097 -0.006509 0.000744 0.329338
4422.0000 4423.3102 -0.004026 0.000737 0.326176
4424.0000 4425.3108 -0.003704 0.000727 0.321822
4426.0000 4427.3114 -0.004800 0.000726 0.321433
4428.0000 4429.3119 -0.006092 0.000722 0.319401
4430.0000 4431.3125 -0.005952 0.000716 0.316918
4432.0000 4433.3130 -0.004001 0.000708 0.313365
4434.0000 4435.3136 -0.003478 0.000698 0.309101
4436.0000 4437.3141 -0.002586 0.000697 0.308634
4438.0000 4439.3147 -0.004900 0.000712 0.315099
4440.0000 4441.3153 -0.004913 0.000717 0.317475
4442.0000 4443.3158 -0.003417 0.000700 0.309749
4444.0000 4445.3164 -0.003447 0.000701 0.310035
4446.0000 4447.3169 -0.004201 0.000703 0.310920
4448.0000 4449.3175 -0.004969 0.000705 0.311987
4450.0000 4451.3180 -0.004222 0.000698 0.308778
4452.0000 4453.3186 -0.003761 0.000688 0.304378
4454.0000 4455.3191 -0.003296 0.000674 0.298185
4456.0000 4457.3197 -0.003210 0.000664 0.294006
4458.0000 4459.3203 -0.004854 0.000662 0.292806
4460.0000 4461.3208 -0.003120 0.000664 0.293698
4462.0000 4463.3214 -0.003408 0.000663 0.293629
4464.0000 4465.3219 -0.005118 0.000670 0.296695
4466.0000 4467.3225 -0.004397 0.000677 0.299626
4468.0000 4469.3230 -0.003239 0.000671 0.297222
4470.0000 4471.3236 -0.004264 0.000666 0.294639
4472.0000 4473.3242 -0.004726 0.000668 0.295728
4474.0000 4475.3247 -0.003910 0.000677 0.299429
4476.0000 4477.3253 -0.005519 0.000686 0.303403
4478.0000 4479.3258 -0.006059 0.000677 0.299473
4480.0000 4481.3264 -0.004253 0.000662 0.293179
4482.0000 4483.3269 -0.005021 0.000663 0.293226
4484.0000 4485.3275 -0.004755 0.000677 0.299720
4486.0000 4487.3281 -0.005597 0.000689 0.304762
4488.0000 4489.3286 -0.005205 0.000676 0.299198
4490.0000 4491.3292 -0.004266 0.000673 0.297899
4492.0000 4493.3297 -0.004509 0.000675 0.298838
4494.0000 4495.3303 -0.004755 0.000682 0.301661
4496.0000 4497.3308 -0.006449 0.000681 0.301406
4498.0000 4499.3314 -0.003637 0.000679 0.300662
4500.0000 4501.3320 -0.002269 0.000675 0.298593
4502.0000 4503.3325 -0.005174 0.000669 0.295978
4504.0000 4505.3331 -0.007221 0.000673 0.297834
4506.0000 4507.3336 -0.004799 0.000668 0.295616
4508.0000 4509.3342 -0.006361 0.000666 0.294984
4510.0000 4511.3347 -0.004459 0.000664 0.293894
4512.0000 4513.3353 -0.005704 0.000654 0.289552
4514.0000 4515.3359 -0.006077 0.000652 0.288807
4516.0000 4517.3364 -0.004420 0.000642 0.284280
4518.0000 4519.3370 -0.003427 0.000636 0.281706
4520.0000 4521.3375 -0.002813 0.000640 0.283115
4522.0000 4523.3381 -0.003590 0.000638 0.282583
4524.0000 4525.3386 -0.004204 0.000633 0.280200
4526.0000 4527.3392 -0.004212 0.000630 0.278927
4528.0000 4529.3398 -0.003289 0.000635 0.281034
4530.0000 4531.3403 -0.005244 0.000657 0.290803
4532.0000 4533.3409 -0.004547 0.000672 0.297531
4534.0000 4535.3414 -0.005044 0.000676 0.299225
4536.0000 4537.3420 -0.006973 0.000685 0.303121
4538.0000 4539.3425 -0.005571 0.000695 0.307542
4540.0000 4541.3431 -0.007437 0.000697 0.308699
4542.0000 4543.3437 -0.006397 0.000695 0.307800
4544.0000 4545.3442 -0.006555 0.000697 0.308401
4546.0000 4547.3448 -0.005434 0.000703 0.311030
4548.0000 4549.3453 -0.005937 0.000685 0.303314
4550.0000 4551.3459 -0.002905 0.000682 0.301831
4552.0000 4553.3465 -0.004291 0.000676 0.299401
4554.0000 4555.3470 -0.004524 0.000675 0.298642
4556.0000 4557.3476 -0.004760 0.000671 0.297104
4558.0000 4559.3481 -0.005989 0.000669 0.295953
4560.0000 4561.3487 -0.004934 0.000671 0.296806
4562.0000 4563.3492 -0.006091 0.000668 0.295741
4564.0000 4565.3498 -0.006522 0.000653 0.289125
4566.0000 4567.3504 -0.004151 0.000652 0.288379
4568.0000 4569.3509 -0.004578 0.000656 0.290279
4570.0000 4571.3515 -0.006509 0.000657 0.290788
4572.0000 4573.3520 -0.006250 0.000652 0.288703
4574.0000 4575.3526 -0.005480 0.000650 0.287915
4576.0000 4577.3531 -0.007045 0.000663 0.293260
4578.0000 4579.3537 -0.006499 0.000665 0.294320
4580.0000 4581.3543 -0.005116 0.000667 0.295198
4582.0000 4583.3548 -0.004837 0.000664 0.294080
4584.0000 4585.3554 -0.004303 0.000657 0.290992
4586.0000 4587.3559 -0.005491 0.000657 0.290796
4588.0000 4589.3565 -0.003216 0.000656 0.290329
4590.0000 4591.3570 -0.004504 0.000655 0.289842
4592.0000 4593.3576 -0.004299 0.000649 0.287077
4594.0000 4595.3582 -0.001612 0.000639 0.282981
4596.0000 4597.3587 -0.003442 0.000641 0.283676
4598.0000 4599.3593 -0.002782 0.000640 0.283111
4600.0000 4601.3598 -0.003366 0.000633 0.280239
4602.0000 4603.3604 -0.004093 0.000631 0.279242
4604.0000 4605.3610 -0.005385 0.000630 0.278849
4606.0000 4607.3615 -0.004371 0.000634 0.280838
4608.0000 4609.3621 -0.006686 0.000642 0.283969
4610.0000 4611.3626 -0.006231 0.000642 0.284038
4612.0000 4613.3632 -0.003963 0.000637 0.282141
4614.0000 4615.3637 -0.003846 0.000633 0.280079
4616.0000 4617.3643 -0.004559 0.000631 0.279202
4618.0000 4619.3649 -0.005088 0.000628 0.278090
4620.0000 4621.3654 -0.005963 0.000629 0.278386
4622.0000 4623.3660 -0.006729 0.000631 0.279109
4624.0000 4625.3665 -0.005367 0.000633 0.280159
4626.0000 4627.3671 -0.006300 0.000634 0.280698
4628.0000 4629.3677 -0.005309 0.000627 0.277584
4630.0000 4631.3682 -0.005174 0.000627 0.277644
4632.0000 4633.3688 -0.004977 0.000623 0.275807
4634.0000 4635.3693 -0.004988 0.000623 0.275810
4636.0000 4637.3699 -0.004104 0.000619 0.273940
4638.0000 4639.3704 -0.004017 0.000613 0.271453
4640.0000 4641.3710 -0.005186 0.000617 0.273305
4642.0000 4643.3716 -0.003771 0.000618 0.273401
4644.0000 4645.3721 -0.003829 0.000617 0.272930
4646.0000 4647.3727 -0.002487 0.000607 0.268594
4648.0000 4649.3732 -0.003932 0.000604 0.267371
4650.0000 4651.3738 -0.003791 0.000611 0.270246
4652.0000 4653.3744 -0.006731 0.000613 0.271373
4654.0000 4655.3749 -0.004975 0.000616 0.272505
4656.0000 4657.3755 -0.003301 0.000626 0.277170
4658.0000 4659.3760 -0.004960 0.000643 0.284758
4660.0000 4661.3766 -0.005730 0.000655 0.289890
4662.0000 4663.3771 -0.004217 0.000654 0.289570
4664.0000 4665.3777 -0.002179 0.000639 0.282964
4666.0000 4667.3783 -0.003120 0.000626 0.277216
4668.0000 4669.3788 -0.004155 0.000623 0.275941
4670.0000 4671.3794 -0.006850 0.000632 0.279670
4672.0000 4673.3799 -0.005635 0.000641 0.283854
4674.0000 4675.3805 -0.004708 0.000643 0.284706
4676.0000 4677.3811 -0.003951 0.000645 0.285345
4678.0000 4679.3816 -0.005161 0.000635 0.281053
4680.0000 4681.3822 -0.005213 0.000631 0.279284
4682.0000 4683.3827 -0.003750 0.000631 0.279162
4684.0000 4685.3833 -0.006029 0.000633 0.280349
4686.0000 4687.3838 -0.006957 0.000630 0.278746
4688.0000 4689.3844 -0.003394 0.000627 0.277619
4690.0000 4691.3850 -0.003803 0.000623 0.275914
4692.0000 4693.3855 -0.004770 0.000620 0.274465
4694.0000 4695.3861 -0.005499 0.000621 0.274996
4696.0000 4697.3866 -0.005433 0.000621 0.274947
4698.0000 4699.3872 -0.005475 0.000614 0.271651
4700.0000 4701.3878 -0.003896 0.000607 0.268805
4702.0000 4703.3883 -0.004243 0.000604 0.267216
4704.0000 4705.3889 -0.003997 0.000612 0.270829
4706.0000 4707.3894 -0.004555 0.000616 0.272635
4708.0000 4709.3900 -0.003477 0.000623 0.275614
4710.0000 4711.3906 -0.004688 0.000624 0.276270
4712.0000 4713.3911 -0.006258 0.000624 0.276254
4714.0000 4715.3917 -0.005455 0.000618 0.273461
4716.0000 4717.3922 -0.004282 0.000615 0.272189
4718.0000 4719.3928 -0.006289 0.000619 0.273979
4720.0000 4721.3933 -0.006031 0.000616 0.272629
4722.0000 4723.3939 -0.004057 0.000617 0.272863
4724.0000 4725.3945 -0.002795 0.000616 0.272593
4726.0000 4727.3950 -0.003934 0.000616 0.272482
4728.0000 4729.3956 -0.003362 0.000620 0.274256
4730.0000 4731.3961 -0.005688 0.000615 0.272063
4732.0000 4733.3967 -0.003608 0.000618 0.273589
4734.0000 4735.3973 -0.003589 0.000617 0.272944
4736.0000 4737.3978 -0.005916 0.000624 0.276144
4738.0000 4739.3984 -0.007108 0.000628 0.277842
4740.0000 4741.3989 -0.005009 0.000634 0.280848
4742.0000 4743.3995 -0.006954 0.000639 0.282984
4744.0000 4745.4001 -0.005401 0.000634 0.280468
4746.0000 4747.4006 -0.005573 0.000623 0.275639
4748.0000 4749.4012 -0.003987 0.000607 0.268651
4750.0000 4751.4017 -0.003119 0.000600 0.265732
4752.0000 4753.4023 -0.004505 0.000600 0.265538
4754.0000 4755.4029 -0.003656 0.000597 0.264073
4756.0000 4757.4034 -0.004694 0.000592 0.262149
4758.0000 4759.4040 -0.004780 0.000593 0.262550
4760.0000 4761.4045 -0.005683 0.000591 0.261718
4762.0000 4763.4051 -0.004371 0.000589 0.260730
4764.0000 4765.4056 -0.003427 0.000583 0.258153
4766.0000 4767.4062 -0.002695 0.000584 0.258402
4768.0000 4769.4068 -0.003397 0.000588 0.260021
4770.0000 4771.4073 -0.004528 0.000587 0.259968
4772.0000 4773.4079 -0.004352 0.000587 0.259720
4774.0000 4775.4084 -0.004879 0.000588 0.260429
4776.0000 4777.4090 -0.005608 0.000598 0.264893
4778.0000 4779.4096 -0.006017 0.000603 0.266817
4780.0000 4781.4101 -0.005117 0.000602 0.266320
4782.0000 4783.4107 -0.002884 0.000597 0.264026
4784.0000 4785.4112 -0.004552 0.000590 0.261006
4786.0000 4787.4118 -0.004757 0.000586 0.259165
4788.0000 4789.4124 -0.003370 0.000587 0.259666
4790.0000 4791.4129 -0.002073 0.000593 0.262500
4792.0000 4793.4135 -0.004266 0.000597 0.264102
4794.0000 4795.4140 -0.004695 0.000602 0.266334
4796.0000 4797.4146 -0.005666 0.000597 0.264236
4798.0000 4799.4152 -0.006254 0.000593 0.262483
4800.0000 4801.4157 -0.004986 0.000590 0.261098
4802.0000 4803.4163 -0.004698 0.000593 0.262539
4804.0000 4805.4168 -0.005423 0.000598 0.264644
4806.0000 4807.4174 -0.004839 0.000597 0.264344
4808.0000 4809.4180 -0.005300 0.000592 0.262098
4810.0000 4811.4185 -0.006039 0.000594 0.262931
4812.0000 4813.4191 -0.004700 0.000598 0.264500
4814.0000 4815.4196 -0.004703 0.000612 0.270716
4816.0000 4817.4202 -0.006272 0.000619 0.273772
4818.0000 4819.4208 -0.006633 0.000633 0.280269
4820.0000 4821.4213 -0.008002 0.000638 0.282380
4822.0000 4823.4219 -0.004984 0.000632 0.279642
4824.0000 4825.4224 -0.008881 0.000629 0.278314
4826.0000 4827.4230 -0.006393 0.000627 0.277647
4828.0000 4829.4236 -0.005687 0.000631 0.279397
4830.0000 4831.4241 -0.005134 0.000630 0.278988
4832.0000 4833.4247 -0.005178 0.000634 0.280592
4834.0000 4835.4252 -0.006141 0.000634 0.280742
4836.0000 4837.4258 -0.006315 0.000634 0.280744
4838.0000 4839.4264 -0.006683 0.000632 0.279761
4840.0000 4841.4269 -0.005621 0.000631 0.279291
4842.0000 4843.4275 -0.004470 0.000622 0.275416
4844.0000 4845.4280 -0.004778 0.000619 0.273901
4846.0000 4847.4286 -0.005896 0.000616 0.272555
4848.0000 4849.4292 -0.005910 0.000610 0.270220
4850.0000 4851.4297 -0.005108 0.000603 0.267064
4852.0000 4853.4303 -0.004330 0.000600 0.265767
4854.0000 4855.4308 -0.005400 0.000592 0.261936
4856.0000 4857.4314 -0.004609 0.000582 0.257732
4858.0000 4859.4320 -0.004715 0.000582 0.257811
4860.0000 4861.4325 -0.004437 0.000586 0.259380
4862.0000 4863.4331 -0.002713 0.000584 0.258279
4864.0000 4865.4336 -0.003973 0.000586 0.259546
4866.0000 4867.4342 -0.006529 0.000584 0.258548
4868.0000 4869.4348 -0.007057 0.000588 0.260334
4870.0000 4871.4353 -0.006401 0.000577 0.255488
4872.0000 4873.4359 -0.002897 0.000575 0.254652
4874.0000 4875.4364 -0.002423 0.000573 0.253539
4876.0000 4877.4370 -0.004660 0.000584 0.258306
4878.0000 4879.4376 -0.006248 0.000596 0.263880
4880.0000 4881.4381 -0.006976 0.000604 0.267200
4882.0000 4883.4387 -0.005460 0.000604 0.267486
4884.0000 4885.4392 -0.004942 0.000598 0.264675
4886.0000 4887.4398 -0.002995 0.000596 0.263941
4888.0000 4889.4404 -0.002838 0.000591 0.261384
4890.0000 4891.4409 -0.002769 0.000591 0.261337
4892.0000 4893.4415 -0.004364 0.000596 0.263785
4894.0000 4895.4420 -0.003740 0.000597 0.264193
4896.0000 4897.4426 -0.005760 0.000600 0.265674
4898.0000 4899.4432 -0.005598 0.000592 0.262123
4900.0000 4901.4437 -0.004397 0.000591 0.261716
4902.0000 4903.4443 -0.003132 0.000587 0.259629
4904.0000 4905.4448 -0.005712 0.000596 0.263608
4906.0000 4907.4454 -0.006242 0.000599 0.265140
4908.0000 4909.4460 -0.006294 0.000592 0.261857
4910.0000 4911.4465 -0.004178 0.000584 0.258634
4912.0000 4913.4471 -0.005923 0.000584 0.258632
4914.0000 4915.4476 -0.006282 0.000590 0.261307
4916.0000 4917.4482 -0.007871 0.000586 0.259518
4918.0000 4919.4488 -0.003426 0.000571 0.252722
4920.0000 4921.4493 -0.003042 0.000569 0.252022
4922.0000 4923.4499 -0.006158 0.000574 0.254273
4924.0000 4925.4504 -0.006298 0.000587 0.259823
4926.0000 4927.4510 -0.004643 0.000587 0.259850
4928.0000 4929.4516 -0.004470 0.000586 0.259485
4930.0000 4931.4521 -0.005948 0.000587 0.259953
4932.0000 4933.4527 -0.004830 0.000583 0.257881
4934.0000 4935.4532 -0.006928 0.000590 0.261014
4936.0000 4937.4538 -0.006379 0.000588 0.260102
4938.0000 4939.4544 -0.004309 0.000587 0.259721
4940.0000 4941.4549 -0.005209 0.000587 0.259749
4942.0000 4943.4555 -0.004235 0.000588 0.260027
4944.0000 4945.4560 -0.003848 0.000585 0.259027
4946.0000 4947.4566 -0.003542 0.000586 0.259407
4948.0000 4949.4572 -0.002953 0.000587 0.259892
4950.0000 4951.4577 -0.004558 0.000597 0.264150
4952.0000 4953.4583 -0.004803 0.000603 0.266925
4954.0000 4955.4588 -0.005298 0.000597 0.264392
4956.0000 4957.4594 -0.003006 0.000581 0.257310
4958.0000 4959.4600 -0.002830 0.000575 0.254430
4960.0000 4961.4605 -0.002957 0.000580 0.256676
4962.0000 4963.4611 -0.006162 0.000593 0.262664
4964.0000 4965.4616 -0.004194 0.000597 0.264326
4966.0000 4967.4622 -0.005961 0.000597 0.264038
4968.0000 4969.4628 -0.003799 0.000593 0.262635
4970.0000 4971.4633 -0.004774 0.000600 0.265426
4972.0000 4973.4639 -0.004853 0.000606 0.268164
4974.0000 4975.4645 -0.006788 0.000606 0.268434
4976.0000 4977.4650 -0.006866 0.000604 0.267300
4978.0000 4979.4656 -0.005475 0.000603 0.267096
4980.0000 4981.4661 -0.004745 0.000600 0.265348
4982.0000 4983.4667 -0.002948 0.000590 0.260927
4984.0000 4985.4673 -0.002861 0.000582 0.257810
4986.0000 4987.4678 -0.006165 0.000590 0.261056
4988.0000 4989.4684 -0.005550 0.000599 0.264874
4990.0000 4991.4689 -0.004338 0.000602 0.266649
4992.0000 4993.4695 -0.005543 0.000602 0.266221
4994.0000 4995.4701 -0.005791 0.000601 0.266201
4996.0000 4997.4706 -0.005724 0.000596 0.263804
4998.0000 4999.4712 -0.005019 0.000588 0.260286
5000.0000 5001.4717 -0.004442 0.000584 0.258615
5002.0000 5003.4723 -0.004418 0.000584 0.258386
5004.0000 5005.4729 -0.005240 0.000581 0.257269
5006.0000 5007.4734 -0.004809 0.000586 0.259261
5008.0000 5009.4740 -0.003910 0.000586 0.259335
5010.0000 5011.4745 -0.004756 0.000585 0.258833
5012.0000 5013.4751 -0.004972 0.000576 0.254698
5014.0000 5015.4757 -0.003211 0.000574 0.254289
5016.0000 5017.4762 -0.002942 0.000576 0.255055
5018.0000 5019.4768 -0.005198 0.000583 0.257968
5020.0000 5021.4774 -0.006238 0.000580 0.256913
5022.0000 5023.4779 -0.006223 0.000582 0.257676
5024.0000 5025.4785 -0.005946 0.000575 0.254374
5026.0000 5027.4790 -0.004670 0.000575 0.254546
5028.0000 5029.4796 -0.005148 0.000577 0.255252
5030.0000 5031.4802 -0.007040 0.000585 0.258798
5032.0000 5033.4807 -0.007249 0.000589 0.260480
5034.0000 5035.4813 -0.003598 0.000579 0.256383
5036.0000 5037.4818 -0.004779 0.000575 0.254469
5038.0000 5039.4824 -0.003917 0.000566 0.250457
5040.0000 5041.4830 -0.003188 0.000560 0.247633
5042.0000 5043.4835 -0.003449 0.000564 0.249549
5044.0000 5045.4841 -0.005818 0.000577 0.255145
5046.0000 5047.4846 -0.007269 0.000579 0.256338
5048.0000 5049.4852 -0.003699 0.000573 0.253684
5050.0000 5051.4858 -0.002965 0.000567 0.250952
5052.0000 5053.4863 -0.005631 0.000569 0.251972
5054.0000 5055.4869 -0.005201 0.000572 0.252950
5056.0000 5057.4875 -0.004875 0.000575 0.254630
5058.0000 5059.4880 -0.003667 0.000575 0.254441
5060.0000 5061.4886 -0.005169 0.000579 0.256484
5062.0000 5063.4891 -0.004095 0.000579 0.256432
5064.0000 5065.4897 -0.003184 0.000580 0.256501
5066.0000 5067.4903 -0.003044 0.000583 0.257896
5068.0000 5069.4908 -0.005519 0.000590 0.261294
5070.0000 5071.4914 -0.006801 0.000592 0.261821
5072.0000 5073.4919 -0.006117 0.000586 0.259502
5074.0000 5075.4925 -0.003278 0.000575 0.254522
5076.0000 5077.4931 -0.003047 0.000579 0.256149
5078.0000 5079.4936 -0.004781 0.000581 0.257139
5080.0000 5081.4942 -0.006167 0.000602 0.266369
5082.0000 5083.4947 -0.005210 0.000621 0.274616
5084.0000 5085.4953 -0.010127 0.000644 0.284959
5086.0000 5087.4959 -0.009774 0.000641 0.283898
5088.0000 5089.4964 -0.008054 0.000628 0.277738
5090.0000 5091.4970 -0.004086 0.000605 0.267586
5092.0000 5093.4976 -0.003388 0.000591 0.261367
5094.0000 5095.4981 -0.003884 0.000587 0.259647
5096.0000 5097.4987 -0.004587 0.000586 0.259391
5098.0000 5099.4992 -0.004652 0.000593 0.262530
5100.0000 5101.4998 -0.004508 0.000596 0.263970
5102.0000 5103.5004 -0.004771 0.000591 0.261715
5104.0000 5105.5009 -0.006688 0.000582 0.257501
5106.0000 5107.5015 -0.003806 0.000573 0.253429
5108.0000 5109.5020 -0.005409 0.000570 0.252213
5110.0000 5111.5026 -0.003523 0.000573 0.253483
5112.0000 5113.5032 -0.003749 0.000580 0.256558
5114.0000 5115.5037 -0.004311 0.000584 0.258263
5116.0000 5117.5043 -0.004289 0.000586 0.259425
5118.0000 5119.5049 -0.004852 0.000582 0.257462
5120.0000 5121.5054 -0.003702 0.000580 0.256521
5122.0000 5123.5060 -0.004640 0.000568 0.251344
5124.0000 5125.5065 -0.002066 0.000563 0.249381
5126.0000 5127.5071 -0.004772 0.000562 0.248752
5128.0000 5129.5077 -0.005302 0.000570 0.252270
5130.0000 5131.5082 -0.006161 0.000580 0.256505
5132.0000 5133.5088 -0.006394 0.000587 0.259754
5134.0000 5135.5094 -0.006785 0.000594 0.262998
5136.0000 5137.5099 -0.006721 0.000594 0.263089
5138.0000 5139.5105 -0.004345 0.000590 0.261310
5140.0000 5141.5110 -0.004534 0.000588 0.260255
5142.0000 5143.5116 -0.004661 0.000593 0.262407
5144.0000 5145.5122 -0.005884 0.000593 0.262288
5146.0000 5147.5127 -0.003969 0.000592 0.262197
5148.0000 5149.5133 -0.005185 0.000588 0.260354
5150.0000 5151.5138 -0.005868 0.000590 0.261150
5152.0000 5153.5144 -0.004564 0.000590 0.261202
5154.0000 5155.5150 -0.003543 0.000592 0.261815
5156.0000 5157.5155 -0.005845 0.000592 0.261861
5158.0000 5159.5161 -0.006493 0.000591 0.261722
5160.0000 5161.5167 -0.004937 0.000593 0.262677
5162.0000 5163.5172 -0.005505 0.000591 0.261603
5164.0000 5165.5178 -0.005305 0.000583 0.257898
5166.0000 5167.5183 -0.001315 0.000564 0.249659
5168.0000 5169.5189 -0.004300 0.000561 0.248489
5170.0000 5171.5195 -0.001344 0.000551 0.244097
5172.0000 5173.5200 -0.002495 0.000555 0.245459
5174.0000 5175.5206 -0.003376 0.000559 0.247355
5176.0000 5177.5211 -0.006207 0.000576 0.255012
5178.0000 5179.5217 -0.009075 0.000586 0.259249
5180.0000 5181.5223 -0.003959 0.000580 0.256539
5182.0000 5183.5228 0.000034 0.000553 0.244930
5184.0000 5185.5234 0.000420 0.000554 0.245346
5186.0000 5187.5240 -0.004892 0.000579 0.256328
5188.0000 5189.5245 -0.010619 0.000606 0.268360
5190.0000 5191.5251 -0.006683 0.000601 0.265908
5192.0000 5193.5256 -0.003444 0.000589 0.260600
5194.0000 5195.5262 -0.004152 0.000588 0.260124
5196.0000 5197.5268 -0.005627 0.000633 0.280129
5198.0000 5199.5273 -0.008161 0.000656 0.290441
5200.0000 5201.5279 -0.009556 0.000669 0.296077
5202.0000 5203.5285 -0.009357 0.000657 0.290822
5204.0000 5205.5290 -0.006875 0.000617 0.272940
5206.0000 5207.5296 -0.003764 0.000590 0.261058
5208.0000 5209.5301 -0.004533 0.000581 0.257227
5210.0000 5211.5307 -0.006317 0.000589 0.260545
5212.0000 5213.5313 -0.007707 0.000594 0.262693
5214.0000 5215.5318 -0.004623 0.000584 0.258654
5216.0000 5217.5324 -0.006082 0.000585 0.258787
5218.0000 5219.5330 -0.005843 0.000597 0.263999
5220.0000 5221.5335 -0.007393 0.000609 0.269608
5222.0000 5223.5341 -0.009499 0.000621 0.274945
5224.0000 5225.5346 -0.008765 0.000615 0.271985
5226.0000 5227.5352 -0.005274 0.000597 0.264123
5228.0000 5229.5358 -0.001199 0.000583 0.257897
5230.0000 5231.5363 -0.003856 0.000590 0.261168
5232.0000 5233.5369 -0.006815 0.000590 0.260918
5234.0000 5235.5374 -0.002624 0.000589 0.260876
5236.0000 5237.5380 -0.003761 0.000604 0.267412
5238.0000 5239.5386 -0.009167 0.000622 0.275204
5240.0000 5241.5391 -0.007025 0.000622 0.275315
5242.0000 5243.5397 -0.003969 0.000604 0.267249
5244.0000 5245.5403 -0.000493 0.000584 0.258713
5246.0000 5247.5408 -0.002470 0.000580 0.256619
5248.0000 5249.5414 -0.006209 0.000587 0.259627
5250.0000 5251.5419 -0.005638 0.000588 0.260220
5252.0000 5253.5425 -0.002309 0.000590 0.261012
5254.0000 5255.5431 -0.005789 0.000610 0.270144
5256.0000 5257.5436 -0.010030 0.000625 0.276441
5258.0000 5259.5442 -0.010528 0.000626 0.277008
5260.0000 5261.5448 -0.004490 0.000604 0.267398
5262.0000 5263.5453 -0.003057 0.000579 0.256062
5264.0000 5265.5459 -0.001294 0.000559 0.247465
5266.0000 5267.5464 -0.002556 0.000557 0.246613
5268.0000 5269.5470 -0.002642 0.000557 0.246715
5270.0000 5271.5476 -0.004565 0.000569 0.251705
5272.0000 5273.5481 -0.003037 0.000581 0.257264
5274.0000 5275.5487 -0.005619 0.000600 0.265710
5276.0000 5277.5493 -0.007372 0.000605 0.267869
5278.0000 5279.5498 -0.006882 0.000608 0.268910
5280.0000 5281.5504 -0.002874 0.000595 0.263527
5282.0000 5283.5509 -0.002692 0.000579 0.256363
5284.0000 5285.5515 -0.001607 0.000585 0.258909
5286.0000 5287.5521 -0.005634 0.000587 0.259887
5288.0000 5289.5526 -0.006746 0.000594 0.263067
5290.0000 5291.5532 -0.003942 0.000592 0.262240
5292.0000 5293.5538 -0.004842 0.000595 0.263521
5294.0000 5295.5543 -0.005327 0.000593 0.262554
5296.0000 5297.5549 -0.006395 0.000592 0.262202
5298.0000 5299.5554 -0.006989 0.000599 0.265277
5300.0000 5301.5560 -0.004152 0.000600 0.265757
5302.0000 5303.5566 -0.004185 0.000606 0.268103
5304.0000 5305.5571 -0.005415 0.000601 0.265873
5306.0000 5307.5577 -0.005722 0.000601 0.266116
5308.0000 5309.5583 -0.004717 0.000603 0.266873
5310.0000 5311.5588 -0.005276 0.000609 0.269700
5312.0000 5313.5594 -0.005254 0.000612 0.271006
5314.0000 5315.5599 -0.005441 0.000612 0.270647
5316.0000 5317.5605 -0.004100 0.000607 0.268810
5318.0000 5319.5611 -0.003522 0.000605 0.267918
5320.0000 5321.5616 -0.007751 0.000611 0.270511
5322.0000 5323.5622 -0.006484 0.000610 0.270164
5324.0000 5325.5628 -0.006374 0.000612 0.270876
5326.0000 5327.5633 -0.004117 0.000602 0.266493
5328.0000 5329.5639 -0.005036 0.000604 0.267449
5330.0000 5331.5644 -0.005687 0.000609 0.269474
5332.0000 5333.5650 -0.008099 0.000618 0.273492
5334.0000 5335.5656 -0.006208 0.000614 0.271922
5336.0000 5337.5661 -0.007537 0.000609 0.269404
5338.0000 5339.5667 -0.003762 0.000608 0.268999
5340.0000 5341.5673 -0.002340 0.000605 0.268003
5342.0000 5343.5678 -0.003352 0.000608 0.269227
5344.0000 5345.5684 -0.004350 0.000611 0.270310
5346.0000 5347.5690 -0.006466 0.000615 0.272093
5348.0000 5349.5695 -0.006394 0.000624 0.276173
5350.0000 5351.5701 -0.005585 0.000627 0.277263
5352.0000 5353.5706 -0.006579 0.000625 0.276521
5354.0000 5355.5712 -0.004556 0.000628 0.277827
5356.0000 5357.5718 -0.008892 0.000631 0.279393
5358.0000 5359.5723 -0.007086 0.000628 0.277796
5360.0000 5361.5729 -0.004326 0.000611 0.270450
5362.0000 5363.5735 -0.002129 0.000599 0.264987
5364.0000 5365.5740 -0.003252 0.000596 0.263817
5366.0000 5367.5746 -0.003720 0.000599 0.265245
5368.0000 5369.5751 -0.006234 0.000598 0.264834
5370.0000 5371.5757 -0.003194 0.000600 0.265460
5372.0000 5373.5763 -0.003590 0.000603 0.267063
5374.0000 5375.5768 -0.004916 0.000616 0.272754
5376.0000 5377.5774 -0.006930 0.000620 0.274502
5378.0000 5379.5780 -0.006408 0.000614 0.271705
5380.0000 5381.5785 -0.006043 0.000604 0.267470
5382.0000 5383.5791 -0.005416 0.000600 0.265586
5384.0000 5385.5796 -0.005488 0.000602 0.266450
5386.0000 5387.5802 -0.004269 0.000607 0.268454
5388.0000 5389.5808 -0.007383 0.000606 0.268341
5390.0000 5391.5813 -0.004682 0.000615 0.272040
5392.0000 5393.5819 -0.004959 0.000615 0.272181
5394.0000 5395.5825 -0.004665 0.000614 0.271652
5396.0000 5397.5830 -0.002433 0.000602 0.266267
5398.0000 5399.5836 -0.003592 0.000598 0.264482
5400.0000 5401.5842 -0.004858 0.000602 0.266287
5402.0000 5403.5847 -0.004124 0.000601 0.266098
5404.0000 5405.5853 -0.004129 0.000595 0.263270
5406.0000 5407.5858 -0.003124 0.000595 0.263283
5408.0000 5409.5864 -0.003040 0.000597 0.264125
5410.0000 5411.5870 -0.003698 0.000601 0.265925
5412.0000 5413.5875 -0.005035 0.000603 0.266900
5414.0000 5415.5881 -0.005189 0.000606 0.268134
5416.0000 5417.5887 -0.005217 0.000610 0.269848
5418.0000 5419.5892 -0.005271 0.000611 0.270625
5420.0000 5421.5898 -0.003996 0.000613 0.271301
5422.0000 5423.5903 -0.004111 0.000609 0.269720
5424.0000 5425.5909 -0.003984 0.000611 0.270393
5426.0000 5427.5915 -0.005034 0.000613 0.271169
5428.0000 5429.5920 -0.004419 0.000613 0.271508
5430.0000 5431.5926 -0.005565 0.000612 0.270827
5432.0000 5433.5932 -0.006329 0.000614 0.271655
5434.0000 5435.5937 -0.004548 0.000616 0.272443
5436.0000 5437.5943 -0.003475 0.000616 0.272831
5438.0000 5439.5949 -0.005406 0.000622 0.275371
5440.0000 5441.5954 -0.006548 0.000627 0.277346
5442.0000 5443.5960 -0.005409 0.000628 0.277941
5444.0000 5445.5965 -0.005538 0.000629 0.278231
5446.0000 5447.5971 -0.004073 0.000623 0.275681
5448.0000 5449.5977 -0.003966 0.000625 0.276670
5450.0000 5451.5982 -0.006563 0.000631 0.279342
5452.0000 5453.5988 -0.004941 0.000629 0.278332
5454.0000 5455.5994 -0.004001 0.000623 0.275707
5456.0000 5457.5999 -0.005023 0.000653 0.289136
5458.0000 5459.6005 -0.009036 0.000765 0.338520
5460.0000 5461.6010 -0.018516 0.000809 0.357880
5462.0000 5463.6016 -0.014217 0.000804 0.355841
5464.0000 5465.6022 -0.009321 0.000752 0.332674
5466.0000 5467.6027 -0.001767 0.000667 0.295170
5468.0000 5469.6033 -0.002493 0.000644 0.285027
5470.0000 5471.6039 -0.003055 0.000642 0.283988
5472.0000 5473.6044 -0.005357 0.000636 0.281518
5474.0000 5475.6050 -0.005924 0.000632 0.279675
5476.0000 5477.6056 -0.003405 0.000625 0.276569
5478.0000 5479.6061 -0.003537 0.000627 0.277599
5480.0000 5481.6067 -0.004922 0.000644 0.285063
5482.0000 5483.6072 -0.008423 0.000658 0.291442
5484.0000 5485.6078 -0.008735 0.000662 0.292932
5486.0000 5487.6084 -0.008193 0.000653 0.289026
5488.0000 5489.6089 -0.004907 0.000636 0.281595
5490.0000 5491.6095 -0.005709 0.000627 0.277446
5492.0000 5493.6101 -0.004796 0.000623 0.275599
5494.0000 5495.6106 -0.003568 0.000620 0.274621
5496.0000 5497.6112 -0.003506 0.000616 0.272646
5498.0000 5499.6118 -0.004402 0.000616 0.272643
5500.0000 5501.6123 -0.004452 0.000606 0.268179
5502.0000 5503.6129 -0.007569 0.000597 0.264228
5504.0000 5505.6134 -0.005615 0.000579 0.256432
5506.0000 5507.6140 -0.006189 0.000565 0.250202
5508.0000 5509.6146 -0.004566 0.000549 0.242974
5510.0000 5511.6151 -0.004457 0.000534 0.236250
5512.0000 5513.6157 -0.003977 0.000518 0.229516
5514.0000 5515.6163 -0.005751 0.000499 0.220899
5516.0000 5517.6168 -0.005711 0.000476 0.210553
5518.0000 5519.6174 -0.006280 0.000454 0.200891
5520.0000 5521.6180 -0.004873 0.000428 0.189671
5522.0000 5523.6185 -0.005390 0.000405 0.179256
5524.0000 5525.6191 -0.005316 0.000380 0.168397
5526.0000 5527.6196 -0.005037 0.000362 0.160309
5528.0000 5529.6202 -0.005266 0.000349 0.154256
5530.0000 5531.6208 -0.004861 0.000341 0.150710
5532.0000 5533.6213 -0.004982 0.000334 0.147863
5534.0000 5535.6219 -0.005037 0.000327 0.144766
5536.0000 5537.6225 -0.005040 0.000327 0.144741
5538.0000 5539.6230 -0.005039 0.000327 0.144738
5540.0000 5541.6236 -0.005038 0.000327 0.144735

